False Frontiers: Diagnosing and Mitigating Co-Cheating in Self-Evolving Search Agents

Self-evolving search agents build their own training curricula by jointly optimizing a proposer that generates questions and a solver that answers them. This closed loop introduces a failure mode we call co-cheating: the proposer and solver increasingly agree on shared errors, so internal reward improves without a matching gain in external correctness. A post-hoc audit against source evidence shows co-cheating growing more severe over successive rounds of self-evolution, with pseudo-label correctness stagnating or declining even as the in-loop training signal improves. The most direct mitigation is to verify proposals before training: we introduce multi-sample verification (MSV), which queries the same model three times with the source and three times without it to decide task admission and replace unreliable pseudo-labels. MSV partially reduces false agreement but leaves substantial residual co-cheating and costs six extra labeler generations per candidate. These limitations motivate CrossFit, our main method: it partitions the proposer's source documents into groups A and B; questions generated from A are scored by an auxiliary solver trained only on B, and vice versa. The cross-fitted agreement determines proposer reward, so a same-source pseudo-label cannot be reproduced through the feedback solver, while the original solver's update rule is unchanged. Rerunning the loop with Qwen3.5-4B and Qwen3.5-9B, MSV reduces false-agreement mass from 6.1% to 5.7% and from 8.8% to 7.2%, whereas CrossFit reduces it to 3.0% and 3.7%. Replaying identical proposals with source-excluded feedback further reduces false agreement to 0.4% and 0.1%, isolating feedback ancestry from curriculum changes. Across seven downstream search benchmarks, CrossFit improves average performance over standard coupled self-evolution by 8.8 and 8.4 points and over Search-R1 by 8.7 and 7.8 points at 4B and 9B.

==> figures/fig3_src/fig3_plot.txt <==
% fig3_plot.txt -- data for Figure 3 (figures/dynamics.tex), per mille (x1000), one row per main step.
% Source: 4b_9b_compare_real.xlsx, sheets 4b_no / 4b_with / 9b_no / 9b_with.
% Column = <v><arm><scale><metric>: v in {n = no 3+3, w = with 3+3}; arm in {u = coupled U, c = cross-fit C};
% scale in {4, 9}; metric in {tp = proposer_truth, ts = solver_truth, a = agreement, f = FP, l = FN, c = coverage}.
x nu4tp nu4ts nu4a nu4f nu4l nu4c nc4tp nc4ts nc4a nc4f nc4l nc4c wu4tp wu4ts wu4a wu4f wu4l wu4c wc4tp wc4ts wc4a wc4f wc4l wc4c nu9tp nu9ts nu9a nu9f nu9l nu9c nc9tp nc9ts nc9a nc9f nc9l nc9c wu9tp wu9ts wu9a wu9f wu9l wu9c wc9tp wc9ts wc9a wc9f wc9l wc9c
1 738 717 582 1 137 854 747 717 569 0 148 865 743 738 592 1 147 870 750 708 583 0 125 875 823 706 635 2 73 854 819 714 631 1 84 865 832 709 637 0 72 870 818 708 617 0 91 859
2 719 698 560 0 138 833 720 679 554 0 126 854 694 678 540 2 140 833 696 693 557 2 139 839 849 746 678 1 69 828 828 724 655 0 69 849 850 769 704 0 65 870 848 741 668 0 73 854
3 644 732 552 3 182 760 682 755 573 3 185 818 759 710 604 0 106 823 729 701 572 0 129 885 845 761 707 0 54 875 872 754 710 1 45 812 854 691 657 1 35 854 843 693 650 1 44 828
4 712 748 588 1 162 849 703 707 545 1 162 859 674 751 537 0 214 896 682 742 546 3 199 786 796 740 660 1 80 844 771 708 623 1 87 865 854 726 704 4 26 891 853 714 693 5 26 849
5 739 684 543 0 141 818 751 660 547 2 116 901 710 780 599 0 181 880 720 785 599 0 186 839 778 663 605 2 61 870 780 646 587 1 61 854 790 742 648 0 94 844 817 730 647 0 83 880
6 673 689 531 3 161 828 663 706 526 1 181 896 710 769 593 1 178 844 717 758 594 3 167 828 864 733 673 0 60 844 863 716 667 2 51 839 876 754 719 0 35 885 861 747 721 0 25 859
7 687 647 507 0 140 849 728 674 535 2 142 844 698 686 547 4 143 880 702 699 565 4 137 875 800 731 664 1 69 833 840 706 668 0 38 812 800 715 659 1 57 911 790 737 673 2 67 844
8 695 697 522 2 177 870 689 700 544 4 160 854 677 686 559 2 129 839 649 683 525 4 162 875 860 730 693 1 38 818 865 688 655 0 33 812 863 738 694 2 46 839 866 763 721 0 43 854
9 750 736 627 4 112 875 741 708 587 0 121 885 724 692 571 0 122 812 732 739 611 0 127 818 840 767 720 4 50 849 873 795 755 1 41 865 880 748 698 0 51 865 880 737 695 0 42 870
10 748 712 595 3 119 828 776 718 615 7 110 859 745 686 582 7 112 859 731 650 570 14 95 870 834 688 665 1 25 849 819 697 675 2 25 891 895 770 738 1 33 792 913 764 738 0 26 839
11 769 728 605 6 129 833 760 748 626 8 130 802 774 753 663 0 91 828 772 780 663 4 121 844 856 745 712 0 32 833 869 749 718 0 31 833 887 729 715 0 13 875 898 720 710 1 11 870
12 760 693 611 5 87 870 755 745 656 6 94 849 702 677 569 0 108 839 719 677 596 4 84 891 870 696 690 0 6 844 878 718 698 0 21 854 858 754 720 1 36 880 880 765 746 0 19 823
13 743 724 614 2 112 891 737 737 622 0 115 870 755 717 596 3 124 807 761 673 562 4 114 828 824 731 680 0 51 859 820 739 688 0 51 839 824 776 718 0 58 859 838 760 720 1 42 870
14 755 745 621 1 125 828 764 747 622 0 125 859 754 739 635 1 105 870 729 716 596 1 120 865 846 745 690 3 58 812 816 693 652 1 43 849 910 790 766 0 24 865 912 775 752 0 24 885
15 769 708 604 0 104 880 755 696 595 3 103 828 776 762 673 0 88 812 756 760 649 4 115 833 847 733 709 0 23 849 835 706 671 0 35 885 865 736 709 0 27 812 883 738 718 2 22 891
16 771 711 633 3 80 818 739 648 566 17 99 859 767 729 620 0 109 896 752 714 613 1 102 859 874 792 743 0 49 870 867 767 719 0 48 859 819 771 708 2 66 833 820 775 698 0 77 839
17 685 647 536 9 120 844 696 670 555 1 117 875 739 659 590 6 75 859 739 625 576 5 55 859 841 710 655 1 56 818 842 692 644 0 48 823 871 765 720 4 49 766 860 717 680 0 37 854
18 785 745 655 6 96 849 798 758 667 7 99 875 774 712 590 0 122 828 783 734 619 1 117 839 869 819 789 0 30 875 884 828 799 1 30 896 848 785 760 2 28 859 840 773 745 1 29 812
19 762 755 665 1 91 833 787 762 674 4 91 854 819 755 670 0 86 865 810 760 670 1 91 849 837 719 666 0 53 865 824 707 657 0 50 859 842 746 710 0 36 891 841 745 711 1 35 854
20 762 736 651 1 86 875 750 728 635 5 98 854 753 699 596 0 103 823 764 717 621 0 96 839 821 720 668 2 55 875 807 730 667 1 64 865 801 671 623 0 48 891 804 673 637 3 39 823
21 740 717 604 0 114 880 756 716 612 2 106 833 760 680 593 4 91 870 760 689 600 4 92 870 805 766 684 0 82 854 802 756 688 1 69 844 916 768 748 0 19 807 893 755 732 1 24 875
22 805 754 660 2 97 906 806 748 659 2 91 859 764 755 630 6 132 839 799 756 661 4 99 854 825 759 702 1 58 865 845 750 708 2 45 839 866 707 687 4 24 854 881 725 701 1 25 875
23 783 729 637 0 92 839 778 752 643 4 113 870 838 760 704 0 56 833 784 743 657 2 89 917 819 731 691 6 46 833 827 744 698 1 48 875 888 799 786 0 13 880 886 814 787 0 28 870
24 728 717 611 7 114 844 683 697 570 8 135 870 756 654 553 0 101 812 782 675 594 5 86 859 825 735 689 1 47 865 808 732 680 4 55 870 871 739 708 1 32 885 878 766 737 1 30 854
25 789 711 620 5 95 865 794 697 584 2 115 859 739 763 652 1 112 818 766 760 665 3 97 802 854 777 714 3 66 786 844 739 685 0 54 870 853 731 684 1 49 922 829 735 684 4 55 885
26 784 712 619 5 99 844 783 704 615 3 92 818 767 675 598 0 77 849 795 706 645 3 64 786 824 710 674 2 39 859 807 713 673 1 41 781 873 802 758 1 46 865 854 790 737 0 54 854
27 821 753 661 6 97 901 808 747 679 5 73 786 773 710 637 4 77 849 765 693 628 6 71 865 762 698 659 5 44 833 782 689 653 8 45 885 886 775 731 0 43 865 878 784 750 1 35 854
28 761 698 597 5 106 828 768 723 628 0 95 854 776 742 674 8 76 885 780 695 630 1 66 854 832 748 712 3 39 807 842 691 665 3 29 823 890 815 757 0 58 807 883 794 730 1 65 891
29 760 736 613 1 125 802 786 748 626 2 124 875 819 690 604 1 88 865 864 705 653 3 55 802 846 763 700 5 68 844 843 795 717 4 82 828 867 802 748 0 54 901 885 827 772 0 55 859
30 802 715 644 10 80 870 783 733 639 7 101 865 770 752 664 14 101 906 767 744 650 8 102 896 788 758 679 6 85 833 828 777 727 6 56 818 844 757 692 0 65 870 843 772 691 0 82 828
31 718 748 600 2 150 922 736 733 599 1 136 828 734 683 581 8 110 880 736 726 610 3 118 828 867 820 769 2 54 865 870 817 774 2 46 844 824 800 716 4 88 828 814 855 753 4 106 812
32 767 684 619 9 74 828 780 681 606 5 80 875 793 695 637 4 62 854 772 723 630 4 96 891 773 785 663 6 129 849 769 796 645 0 151 833 837 841 734 4 111 865 829 851 741 5 114 885
33 758 764 656 11 119 859 768 768 671 13 111 854 720 737 621 6 122 839 752 709 607 6 108 859 833 848 748 6 106 844 833 849 738 4 115 844 896 833 782 1 52 854 880 824 770 1 55 870
34 779 772 649 6 129 896 789 817 684 1 134 839 817 736 662 4 78 880 800 749 661 6 95 859 788 826 718 11 120 833 822 836 743 4 96 880 856 843 765 1 79 870 854 841 751 2 93 854
35 834 788 704 5 88 849 848 806 739 2 69 859 783 735 640 7 102 865 792 746 650 6 102 875 787 818 706 9 121 854 775 814 691 10 132 833 817 877 748 1 130 880 848 888 776 0 112 854
36 789 830 700 10 140 865 817 823 730 9 101 854 783 766 670 8 104 792 813 776 688 2 90 865 853 840 753 7 94 885 841 844 752 6 98 854 840 809 709 1 101 812 848 826 724 1 102 854
37 806 774 685 5 94 885 813 782 706 13 89 865 739 760 629 12 143 859 747 763 628 7 142 844 830 802 699 5 108 859 840 815 721 8 103 880 885 912 828 2 86 859 881 885 806 2 81 875
38 751 793 679 5 118 880 777 820 704 1 117 818 787 780 654 7 134 854 783 776 637 4 143 839 751 815 683 15 148 880 762 784 662 12 134 854 845 880 781 5 104 875 838 872 775 5 102 870
39 771 790 646 5 149 865 772 810 675 16 151 844 766 816 680 15 152 823 752 816 661 5 160 859 805 854 722 5 137 880 747 845 684 6 168 802 802 853 719 5 140 844 795 862 723 4 143 891
40 772 822 687 8 143 870 759 808 674 11 145 885 811 827 727 7 107 854 830 829 738 11 102 828 799 824 691 7 140 854 794 841 704 6 144 833 851 906 789 5 121 875 821 892 760 8 140 812
41 727 771 601 5 175 859 726 764 602 7 169 875 761 789 667 8 130 828 726 784 632 11 163 854 828 817 708 4 112 880 834 813 719 6 101 849 812 864 736 7 136 859 836 864 762 10 112 828
42 768 768 645 13 136 875 780 807 668 9 148 854 816 830 718 13 125 823 788 839 718 17 138 859 810 890 761 10 139 823 825 873 760 6 118 891 845 906 786 1 121 875 817 887 749 4 141 854
43 805 839 708 13 143 828 801 812 678 10 143 865 784 774 650 4 127 891 793 787 671 6 122 854 840 855 736 6 126 812 814 873 734 9 148 839 824 898 785 6 119 859 847 917 800 3 120 818
44 721 636 587 28 77 896 693 634 555 17 95 865 832 760 699 4 65 870 853 752 704 2 50 849 839 755 726 14 43 875 853 769 744 10 36 849 826 657 611 1 47 839 824 635 594 5 46 859
45 736 680 604 13 90 849 777 671 594 17 94 865 753 695 617 18 96 865 767 666 599 10 78 896 851 720 693 9 36 839 890 767 756 7 18 854 880 764 756 5 13 870 837 719 682 2 40 865
46 769 700 588 2 115 833 763 654 606 18 66 880 755 639 588 6 57 807 750 640 591 15 64 833 829 762 732 12 43 854 765 676 631 8 54 885 826 687 648 11 50 839 915 759 747 0 12 859
47 757 627 578 8 58 880 833 744 704 10 50 812 773 735 702 28 61 849 848 699 680 12 30 854 788 695 669 15 41 833 800 641 614 11 39 833 855 740 725 4 19 932 818 693 662 4 35 828
48 765 677 622 19 75 865 795 683 620 12 76 839 747 669 642 17 44 844 795 715 664 13 63 891 810 711 661 10 60 875 771 708 655 6 60 818 817 688 660 6 33 880 870 757 720 2 40 880
49 749 646 596 11 60 870 774 733 643 3 93 828 801 694 647 12 58 891 782 667 635 12 44 885 808 726 679 5 51 870 847 747 705 8 51 885 813 750 702 5 53 807 877 746 702 2 47 891
50 772 696 649 15 62 844 744 740 629 9 120 854 796 717 668 10 59 870 774 644 604 19 59 828 792 715 705 15 26 875 744 677 596 6 87 875 819 717 716 12 13 807 818 724 673 5 56 859
51 715 699 593 15 121 859 847 734 675 4 62 818 776 726 695 21 53 792 763 667 604 8 71 812 723 699 638 14 75 828 861 741 714 15 41 859 778 711 680 6 37 844 882 741 722 1 20 792
52 767 755 659 20 116 828 747 698 640 17 75 865 808 709 690 12 31 870 796 716 660 7 63 870 756 702 683 17 36 875 878 704 689 12 27 854 858 799 767 5 37 844 894 747 742 4 9 839
53 685 618 572 17 63 859 797 684 638 10 56 896 755 645 625 19 39 828 850 673 640 12 46 938 776 744 724 13 34 859 829 680 650 6 37 854 791 663 669 23 17 896 889 763 737 5 31 844
54 768 668 627 9 50 807 778 680 643 17 54 870 772 672 643 14 43 870 815 640 635 19 23 844 786 740 731 18 27 875 829 690 625 5 70 911 729 693 678 16 30 865 891 722 713 8 17 911
55 752 711 661 11 61 839 826 715 667 12 60 870 821 732 726 15 21 844 842 680 649 6 36 891 789 716 699 7 24 839 797 692 658 20 53 896 789 717 708 14 23 891 858 731 692 2 41 880
56 746 725 698 22 50 880 828 680 629 7 58 849 729 681 655 26 52 885 776 702 659 23 65 859 814 743 729 13 26 870 801 704 653 4 55 839 755 757 739 25 43 849 882 728 709 0 19 839
57 770 717 651 10 76 839 779 645 587 10 69 802 825 713 701 23 36 891 855 701 678 21 44 859 761 676 654 9 31 849 831 740 692 9 56 833 826 763 753 4 14 839 904 760 751 2 12 865
58 695 677 639 16 54 854 848 770 711 6 64 891 793 691 667 12 36 880 894 791 764 8 35 885 752 688 682 18 24 859 816 696 637 6 65 849 809 753 746 7 15 844 913 757 742 4 19 839
59 725 676 654 25 48 833 842 754 709 4 49 823 824 758 752 17 24 797 860 753 742 12 23 891 789 736 731 12 17 865 840 671 643 7 36 880 784 750 753 11 7 870 903 747 719 5 34 807
60 737 653 671 20 1 891 854 744 689 4 58 891 730 690 667 21 43 849 868 758 710 5 53 870 702 663 650 15 28 891 800 726 702 9 33 885 726 684 696 18 6 854 870 694 674 0 19 802
61 786 735 712 14 37 901 806 695 667 8 36 859 808 734 691 7 50 870 828 683 669 9 23 849 766 737 744 25 18 870 852 681 619 5 68 844 836 770 778 15 7 891 867 681 680 5 6 859
62 738 685 677 27 35 854 818 723 703 10 30 828 720 682 675 26 34 839 848 707 678 7 37 854 786 726 726 14 14 875 878 673 653 5 24 896 777 743 751 14 7 865 873 735 724 1 12 865
63 686 628 604 26 51 880 790 668 638 16 46 870 741 747 696 16 67 885 856 723 696 0 28 870 762 714 707 14 21 875 917 748 706 0 42 875 735 716 688 4 31 865 837 728 724 11 14 865
64 823 763 735 20 48 854 802 654 635 12 32 844 772 665 670 22 16 823 848 709 682 10 37 854 715 662 656 25 32 823 811 710 673 11 47 880 794 764 766 14 12 885 897 770 753 1 18 859
65 789 714 717 20 17 839 817 715 672 9 52 880 758 739 707 22 55 839 853 761 729 11 43 849 756 724 713 26 37 875 862 711 670 14 55 833 789 772 771 16 18 891 853 670 676 17 11 922
66 755 718 687 10 40 849 780 695 628 18 85 854 825 763 753 16 26 891 864 699 684 11 26 880 775 738 738 28 28 880 861 625 622 13 17 865 739 701 733 34 1 839 877 740 737 6 9 844
67 706 677 645 29 61 849 725 637 593 30 75 891 799 756 756 23 23 854 875 755 726 9 38 833 665 610 609 27 29 839 862 683 668 10 24 870 764 722 716 14 20 839 855 681 686 11 6 859
68 675 644 649 49 44 880 862 665 655 13 23 870 778 710 686 16 40 844 835 693 689 20 25 917 759 735 702 22 54 844 855 693 639 6 60 865 756 672 685 21 9 833 890 717 691 0 26 849
69 813 745 757 26 14 891 798 649 633 20 36 875 817 753 773 27 7 880 855 762 732 9 39 828 753 687 690 35 33 823 859 753 709 15 59 849 774 725 734 25 15 807 879 737 703 8 42 859
70 727 683 679 31 35 896 811 653 628 14 39 880 783 654 668 23 9 818 823 733 702 21 51 854 757 669 660 28 37 880 884 688 668 11 30 854 731 677 690 41 28 870 864 725 699 12 38 880
71 762 715 662 20 72 833 804 697 670 26 53 849 781 714 728 34 20 833 863 720 707 16 29 911 772 733 733 35 35 844 848 684 657 25 52 859 825 770 776 21 15 833 856 739 721 15 33 906
72 722 606 637 52 21 844 823 676 668 38 46 823 796 711 701 17 27 818 855 733 684 8 58 859 756 699 713 46 32 875 888 731 696 9 44 833 738 707 715 39 32 854 890 754 729 5 29 901
73 752 736 708 39 67 859 827 706 686 27 48 875 760 751 731 23 43 891 834 710 666 17 61 911 782 705 704 32 33 859 851 730 692 10 48 906 786 770 769 27 29 875 887 804 754 7 57 786
74 748 693 676 36 53 807 764 650 607 28 70 859 797 708 708 29 29 823 844 770 722 13 61 870 776 733 715 40 59 906 904 764 735 13 42 865 795 735 738 33 29 812 874 750 719 18 49 870
75 750 676 677 38 37 896 860 701 682 17 37 854 733 719 718 47 48 859 861 703 672 8 40 859 745 729 744 67 52 839 909 751 724 15 41 854 680 665 688 80 58 880 875 812 760 5 58 833
76 731 662 672 44 34 833 814 701 665 24 60 870 761 726 692 24 58 828 848 755 715 19 59 859 762 700 665 38 73 854 845 791 718 15 88 839 792 774 752 31 52 875 878 856 793 13 76 896
77 756 693 661 30 62 854 876 724 693 10 41 839 802 744 719 24 49 870 885 765 731 7 41 859 747 734 695 49 89 823 808 743 673 23 92 870 799 782 794 52 40 880 898 843 798 8 54 870
78 786 756 730 42 68 828 809 710 686 27 51 844 773 753 725 27 55 849 896 770 721 5 54 854 722 727 679 57 104 880 805 782 697 23 108 828 758 761 736 42 68 859 844 835 751 12 96 802
79 758 698 709 58 47 859 816 710 662 32 80 906 787 752 733 46 66 854 860 779 761 18 37 854 734 720 714 69 75 901 838 795 726 26 95 833 744 762 720 38 80 833 872 871 820 11 62 854
80 768 727 717 42 52 875 826 741 701 23 63 870 800 770 736 24 58 859 754 764 679 30 115 870 831 749 762 48 34 833 828 804 737 34 101 849 813 819 786 41 75 865 902 874 832 10 52 854
81 790 714 704 42 52 844 795 703 671 28 60 891 714 712 689 50 73 875 788 751 686 28 94 812 801 740 740 54 54 865 845 816 753 27 91 839 815 795 786 47 56 844 947 874 840 1 35 885
82 717 652 677 65 40 865 782 774 706 32 100 885 788 784 742 37 79 786 783 828 706 16 137 865 788 770 767 66 69 786 879 799 739 17 76 859 738 721 720 71 72 854 901 883 812 5 76 891
83 761 737 698 52 91 849 839 754 707 23 69 875 791 809 736 26 98 849 846 806 742 13 77 880 718 659 665 87 81 849 865 805 752 29 82 891 756 793 785 67 74 854 870 853 771 6 88 839
84 770 712 722 58 47 859 809 754 696 21 79 792 780 771 738 37 70 854 849 839 777 18 80 865 722 729 711 72 90 880 867 824 770 20 75 865 778 811 781 50 80 891 883 865 794 9 80 849
85 739 689 682 56 63 839 789 766 693 31 105 865 800 808 760 29 78 885 786 821 719 29 131 828 720 770 733 79 116 854 906 800 750 12 62 833 707 770 746 85 109 870 855 888 789 4 103 859
86 770 692 678 53 67 839 839 727 654 7 81 875 801 794 735 24 83 812 880 835 776 10 68 870 699 737 698 76 116 865 862 784 753 37 68 870 714 794 736 73 131 911 897 890 822 14 82 812
87 697 652 659 57 50 859 758 612 595 28 45 859 806 726 731 42 38 859 835 711 701 24 34 854 711 671 704 65 33 865 830 663 642 26 47 891 823 757 784 39 12 854 893 735 745 18 7 875
88 725 629 654 54 29 833 765 631 614 26 43 844 815 748 761 31 18 875 799 708 681 15 43 828 756 709 715 52 46 833 806 618 617 47 48 859 764 726 744 32 14 818 888 745 753 20 12 885
89 726 642 686 67 23 875 813 648 647 34 35 865 724 675 691 40 25 849 804 700 673 17 44 875 772 684 725 48 7 891 886 722 703 11 30 870 761 683 706 34 12 849 838 701 690 24 35 870
90 732 641 685 60 15 818 773 667 676 52 43 849 711 676 695 48 29 865 847 678 660 16 34 885 733 658 717 66 7 896 890 640 654 22 9 849 785 726 760 36 1 896 858 681 705 36 13 807
91 840 737 731 16 22 849 767 651 629 34 56 896 762 720 776 56 0 896 834 682 669 14 27 880 707 668 716 73 25 870 854 706 676 20 50 818 813 765 780 28 13 891 873 692 701 16 6 865
92 699 647 672 55 29 849 840 702 673 12 42 844 753 735 736 45 43 865 804 703 684 23 42 823 699 649 728 89 11 865 842 659 680 46 25 859 755 718 756 50 13 828 904 686 702 17 0 865
93 762 670 689 45 26 875 824 683 679 33 36 828 743 698 720 44 23 870 854 740 705 12 47 891 703 663 702 82 44 859 843 587 620 45 11 865 792 741 795 59 5 828 882 698 693 7 12 880
94 724 629 661 58 26 849 807 636 639 30 27 839 700 669 710 59 18 833 840 690 703 25 12 880 712 668 727 87 28 812 860 635 645 33 22 896 722 703 744 57 15 880 898 757 735 8 30 865
95 738 676 665 42 52 875 814 672 671 29 30 896 710 662 709 59 12 844 825 730 706 21 45 833 760 713 758 69 24 911 882 687 718 48 18 885 732 684 739 60 5 854 874 683 661 7 29 870
96 787 691 722 44 13 880 818 632 638 24 18 885 711 643 661 47 29 901 805 703 687 24 40 828 719 699 735 78 41 833 842 650 643 28 35 891 806 750 806 62 6 833 868 679 671 22 30 870
97 758 692 706 51 37 818 793 656 643 22 35 854 742 706 742 50 13 849 858 751 740 13 25 880 704 689 736 88 40 880 894 669 699 34 5 885 776 731 788 58 1 859 921 738 738 12 12 854
98 759 696 725 42 14 885 848 710 720 30 21 859 810 767 790 36 12 849 826 704 709 20 15 839 739 732 754 63 41 839 841 648 671 35 12 854 771 726 773 60 13 818 920 704 713 15 6 849
99 761 682 721 58 18 849 832 683 692 31 22 901 735 687 706 41 22 865 833 668 667 19 20 844 695 685 705 66 46 854 891 690 685 19 24 859 775 725 783 72 14 880 909 785 773 8 21 859
100 801 659 698 39 0 865 826 680 698 43 25 839 698 678 716 65 27 844 837 730 731 24 23 896 759 694 718 55 31 865 881 679 684 25 20 833 779 701 753 60 8 896 828 638 634 20 24 880
101 737 655 687 50 19 891 839 687 706 37 19 839 776 750 798 64 17 859 814 696 682 25 39 839 707 679 743 95 31 870 862 610 643 35 3 828 766 731 806 75 0 870 880 675 666 16 24 865
102 743 648 703 74 19 891 822 679 696 32 15 880 792 750 774 32 8 875 792 678 664 26 40 802 703 640 716 93 17 859 891 721 724 23 21 859 796 741 822 80 0 870 881 639 640 24 23 875
103 745 657 710 61 7 859 834 679 686 33 26 849 768 720 736 49 33 875 834 713 682 12 43 849 675 618 683 86 21 880 850 701 706 31 26 833 769 732 798 71 6 833 848 679 690 24 13 854
104 689 637 685 80 32 854 828 642 644 22 20 849 803 741 761 37 18 818 854 690 674 6 22 854 735 692 740 78 30 865 830 636 658 34 13 828 776 727 783 62 6 839 841 644 634 19 28 885
105 731 630 683 62 9 891 800 639 629 21 30 859 677 657 695 57 20 854 867 723 695 10 38 823 774 699 743 63 19 828 823 644 666 39 17 854 787 750 785 55 21 807 892 728 716 10 22 870
106 717 637 695 75 17 865 799 678 671 31 38 880 715 708 722 57 42 859 828 678 683 25 20 818 764 696 763 80 13 818 848 665 685 38 18 859 723 670 719 62 13 828 866 673 693 26 6 854
107 750 652 662 49 39 875 817 595 612 32 15 880 738 699 739 50 10 854 888 708 712 20 16 839 731 703 745 76 33 812 852 646 678 35 2 844 752 681 754 81 8 859 888 721 696 14 39 833
108 730 621 670 64 15 828 831 619 623 38 34 896 767 693 741 49 1 849 877 711 702 8 18 891 720 684 717 70 37 839 795 601 610 42 34 865 739 699 770 78 7 839 818 661 660 31 32 885
109 776 712 728 36 19 812 809 643 663 37 17 844 758 716 733 36 19 859 818 680 667 23 35 917 790 732 783 69 18 870 818 665 668 38 35 859 773 741 792 63 12 896 836 711 717 28 21 828
110 744 668 718 62 12 854 802 678 673 30 35 844 768 734 780 52 6 854 858 751 751 32 32 880 796 732 798 78 12 844 866 656 667 38 27 896 780 761 788 57 30 875 902 673 675 13 12 797
111 783 693 753 61 1 865 837 704 714 33 22 865 741 719 740 47 26 844 867 731 717 13 27 901 802 756 816 88 28 896 869 699 738 51 12 833 884 825 846 31 10 901 886 745 711 13 47 865
112 809 742 751 36 27 844 840 698 679 18 38 849 755 739 763 61 37 849 842 692 696 19 15 891 696 632 752 128 8 823 859 701 724 44 21 849 770 736 813 84 6 859 873 731 738 20 14 818
113 730 624 678 70 16 828 837 683 692 33 24 865 777 713 741 35 7 865 849 667 671 24 20 865 830 770 813 55 13 828 904 714 732 32 14 870 788 750 815 79 14 812 916 766 775 21 12 802
114 708 623 708 99 14 802 819 654 658 33 29 865 743 691 763 77 6 891 769 654 639 38 53 880 775 720 786 90 24 901 813 668 703 64 29 891 784 744 800 62 6 844 873 764 730 17 51 865
115 763 669 738 76 8 901 799 667 672 35 30 854 718 659 707 62 14 885 877 696 667 12 40 849 767 687 752 91 26 849 817 716 704 45 57 854 709 667 756 108 18 859 874 765 731 15 49 828
116 726 671 718 74 27 854 835 729 709 22 43 854 756 725 771 67 20 875 868 749 727 16 37 870 762 729 780 86 35 875 838 681 697 53 37 870 799 780 840 79 19 880 908 799 785 13 27 849
117 793 720 754 52 18 854 809 656 654 37 38 844 710 679 733 79 25 844 824 696 669 23 50 859 755 710 794 101 17 849 845 752 733 43 62 839 750 719 780 80 19 833 906 842 812 20 51 885
118 639 601 638 66 30 880 816 725 719 37 43 849 725 686 763 91 14 870 867 772 742 11 41 865 763 698 776 97 19 880 869 746 755 44 35 833 791 712 798 86 0 896 855 808 740 11 80 865
119 727 657 722 83 19 839 817 693 684 35 44 797 719 675 744 81 13 870 811 768 750 41 59 880 653 617 737 152 32 870 854 823 815 51 58 823 741 725 801 97 22 823 911 813 760 10 63 875
120 727 651 721 90 19 859 805 718 698 35 56 854 795 761 805 52 8 865 871 790 771 21 40 849 707 687 763 116 39 818 872 801 745 21 77 896 788 724 800 84 7 859 880 836 792 18 62 870
121 729 669 743 89 14 865 883 757 749 20 28 891 728 684 758 77 3 823 845 786 735 21 73 875 745 692 739 90 42 859 834 816 764 34 86 786 702 689 783 106 12 839 905 863 816 8 54 823
122 766 699 766 82 15 891 863 722 694 19 46 839 722 722 748 72 46 844 825 790 733 29 87 865 731 696 777 101 19 870 836 821 776 39 84 828 750 701 809 108 0 833 867 858 795 20 83 865
123 762 696 740 63 20 854 795 757 698 21 80 891 795 757 784 53 26 839 861 783 766 27 44 859 750 683 781 113 14 896 837 807 752 42 97 797 767 729 816 107 20 849 930 885 842 10 53 896
124 752 692 734 71 29 839 815 731 687 19 63 875 773 755 788 65 31 896 885 747 738 22 31 812 748 703 830 135 8 828 853 798 787 49 60 849 779 740 817 94 17 849 890 828 772 15 71 896
125 787 694 767 73 0 927 866 744 721 32 55 854 743 712 751 56 18 891 837 796 770 18 45 865 732 676 780 115 12 875 867 825 783 34 76 865 795 742 814 84 12 865 848 900 811 15 104 854
126 800 727 782 57 2 859 904 795 763 11 43 818 764 738 806 84 16 839 883 842 799 20 63 849 735 695 783 112 24 865 815 839 784 47 103 901 713 690 796 126 20 854 869 913 827 15 101 875
127 724 685 714 58 28 849 813 747 754 49 42 891 693 666 736 103 33 849 896 796 769 11 38 849 731 653 762 121 12 870 848 856 807 42 91 859 742 705 806 102 0 807 833 846 773 27 101 875
128 802 727 775 49 1 870 841 795 753 24 66 885 728 696 731 63 28 844 865 764 724 16 56 849 701 678 762 115 31 870 895 877 837 28 67 896 795 764 852 98 10 865 880 869 787 14 95 911
129 732 661 730 85 16 854 779 740 671 32 101 849 765 704 765 73 12 885 855 796 747 19 68 828 737 705 784 108 29 870 799 872 791 49 129 854 765 731 808 90 13 865 843 876 788 24 112 865

